Bounds on Sphere Sizes in the Sum-Rank Metric and Coordinate-Additive Metrics

This paper provides new bounds on the size of spheres in any coordinate-additive metric with a particular focus on improving existing bounds in the sum-rank metric. We derive improved upper and lower bounds based on the entropy of a distribution related to the Boltzmann distribution, which work for any coordinate-additive metric. Additionally, we derive new closed-form upper and lower bounds specifically for the sum-rank metric that outperform existing closed-form bounds.

==> TikzGraphs/Actual_q=2_m=5_eta=5_l=100.txt <==
rho	UB
0.	0.
0.01	0.16552248810548478
0.02	0.32094540116800396
0.03	0.47041863505384646
0.04	0.6156409583257152
0.05	0.7575429812772915
0.06	0.8967131547785959
0.07	1.033557410413594
0.08	1.1683727311461027
0.09	1.3013858250948789
0.1	1.4327754165521775
0.11	1.5626860043220816
0.12	1.6912368158612652
0.13	1.8185278868290287
0.14	1.9446443343872426
0.15	2.0696594489238884
0.16	2.1936369863174985
0.17	2.3166329035359934
0.18	2.4386966969248443
0.19	2.5598724507499084
0.2	2.680199670402345
0.21	2.7997139528593715
0.22	2.9184475322955166
0.23	3.036429728620192
0.24	3.1536873196170645
0.25	3.270244852291636
0.26	3.386124905357608
0.27	3.5013483120887696
0.28	3.6159343507483115
0.29	3.7299009082879024
0.3	3.8432646218502784
0.31	3.9560410017165313
0.32	4.068244538645301
0.33	4.179888798006621
0.34	4.290986502682567
0.35	4.401549606363685
0.36	4.5115893585947235
0.37	4.621116362700546
0.38	4.730140627542097
0.39	4.8386716139041805
0.4	4.946718276194954
0.41	5.054289100036262
0.42	5.161392136240193
0.43	5.268035031597214
0.44	5.374225056842573
0.45	5.4799691321182005
0.46	5.585273850205406
0.47	5.690145497768232
0.48	5.794590074816893
0.49	5.8986133125748665
0.5	6.002220689910899
0.51	6.105417448478028
0.52	6.208208606685112
0.53	6.310598972612037
0.54	6.412593155967253
0.55	6.514195579175412
0.56	6.6154104876733895
0.57	6.716241959484626
0.58	6.8166939141343965
0.59	6.916770120962203
0.6	7.016474206881768
0.61	7.115809663634118
0.62	7.2147798545747355
0.63	7.31338802103189
0.64	7.411637288269623
0.65	7.509530671085851
0.66	7.607071079073149
0.67	7.704261321567314
0.68	7.801104112306574
0.69	7.897602073822262
0.7	7.9937577415799765
0.71	8.089573567888625
0.72	8.185051925593253
0.73	8.280195111566288
0.74	8.375005350010515
0.75	8.469484795586164
0.76	8.563635536373365
0.77	8.65745959668043
0.78	8.750958939707541
0.79	8.844135470074717
0.8	8.936991036222285
0.81	9.029527432691392
0.82	9.1217464022916
0.83	9.213649638162089
0.84	9.305238785732467
0.85	9.396515444588863
0.86	9.487481170250465
0.87	9.578137475861407
0.88	9.668485833802542
0.89	9.758527677227292
0.9	9.848264401525599
0.91	9.937697365719627
0.92	10.026827893794698
0.93	10.115657275968733
0.94	10.20418676990322
0.95	10.292417601858615
0.96	10.380350967796863
0.97	10.467988034433557
0.98	10.555329940242213
0.99	10.642377796412859
1.	10.729132687767104
1.01	10.815595673631766
1.02	10.901767788672908
1.03	10.987650043692186
1.04	11.07324342638721
1.05	11.158548902077555
1.06	11.243567414398056
1.07	11.328299885960833
1.08	11.412747218987489
1.09	11.496910295912885
1.1	11.580789979961747
1.11	11.66438711569939
1.12	11.747702529557754
1.13	11.83073703033789
1.14	11.91349140968998
1.15	11.995966442571994
1.16	12.07816288768794
1.17	12.160081487906725
1.18	12.241722970662513
1.19	12.323088048337521
1.2	12.40417741862808
1.21	12.484991764894819
1.22	12.565531756497718
1.23	12.645798049116843
1.24	12.725791285059485
1.25	12.805512093554348
1.26	12.884961091033587
1.27	12.964138881403176
1.28	13.043046056302405
1.29	13.121683195352942
1.3	13.200050866398158
1.31	13.278149625733182
1.32	13.355980018326232
1.33	13.433542578031746
1.34	13.510837827795754
1.35	13.587866279853957
1.36	13.664628435922978
1.37	13.741124787385152
1.38	13.817355815467268
1.39	13.893321991413664
1.4	13.96902377665397
1.41	14.044461622965889
1.42	14.119635972633299
1.43	14.194547258599997
1.44	14.269195904619346
1.45	14.343582325400092
1.46	14.417706926748622
1.47	14.491570105707863
1.48	14.56517225069304
1.49	14.638513741624532
1.5	14.71159495005795
1.51	14.78441623931167
1.52	14.856977964591906
1.53	14.929280473115568
1.54	15.001324104230914
1.55	15.073109189536211
1.56	15.144636052996459
1.57	15.21590501105832
1.58	15.28691637276323
1.59	15.357670439858937
1.6	15.428167506909347
1.61	15.49840786140284
1.62	15.568391783859095
1.63	15.638119547934403
1.64	15.707591420525533
1.65	15.776807661872162
1.66	15.845768525657897
1.67	15.914474259109843
1.68	15.982925103096775
1.69	16.051121292225837
1.7	16.11906305493786
1.71	16.186750613601138
1.72	16.254184184603766
1.73	16.32136397844442
1.74	16.388290199821633
1.75	16.454963047721446
1.76	16.521382715503442
1.77	16.587549390985142
1.78	16.653463256524667
1.79	16.719124489101677
1.8	16.784533260396493
1.81	16.84968973686742
1.82	16.914594079826138
1.83	16.979246445511222
1.84	17.043646985159658
1.85	17.10779584507634
1.86	17.171693166701544
1.87	17.23533908667628
1.88	17.29873373690553
1.89	17.36187724461928
1.9	17.424769732431407
1.91	17.487411318396283
1.92	17.549802116063137
1.93	17.611942234528122
1.94	17.67383177848412
1.95	17.73547084826815
1.96	17.796859539906507
1.97	17.85799794515753
1.98	17.918886151552016
1.99	17.979524242431328
2.	18.0399122969831
2.01	18.10005039027467
2.02	18.159938593284142
2.03	18.2195769729292
2.04	18.27896559209361
2.05	18.338104509651483
2.06	18.396993780489346
2.07	18.455633455525998
2.08	18.514023581730267
2.09	18.57216420213666
2.1	18.63005535585899
2.11	18.687697078102
2.12	18.745089400171114
2.13	18.80223234948026
2.14	18.859125949557953
2.15	18.915770220051645
2.16	18.972165176730428
2.17	19.02831083148616
2.18	19.084207192333096
2.19	19.13985426340615
2.2	19.195252044957776
2.21	19.25040053335364
2.22	19.30529972106716
2.23	19.35994959667296
2.24	19.41435014483936
2.25	19.468501346319997
2.26	19.52240317794465
2.27	19.576055612609387
2.28	19.629458619266103
2.29	19.682612162911525
2.3	19.73551620457585
2.31	19.788170701310992
2.32	19.840575606178632
2.33	19.89273086823809
2.34	19.944636432534132
2.35	19.996292240084774
2.36	20.04769822786919
2.37	20.098854328815793
2.38	20.149760471790493
2.39	20.20041658158534
2.4	20.25082257890748
2.41	20.300978380368562
2.42	20.35088389847462
2.43	20.40053904161651
2.44	20.449943714060904
2.45	20.49909781594195
2.46	20.548001243253537
2.47	20.596653887842322
2.48	20.645055637401384
2.49	20.693206375464726
2.5	20.741105981402416
2.51	20.78875433041657
2.52	20.836151293538023
2.53	20.883296737623834
2.54	20.93019052535541
2.55	20.9768325152375
2.56	21.02322256159774
2.57	21.06936051458698
2.58	21.115246220180147
2.59	21.160879520177772
2.6	21.206260252207972
2.61	21.251388249728965
2.62	21.296263342031974
2.63	21.340885354244467
2.64	21.385254107333676
2.65	21.42936941811032
2.66	21.47323109923238
2.67	21.516838959208936
2.68	21.560192802403886
2.69	21.60329242903948
2.7	21.64613763519958
2.71	21.688728212832476
2.72	21.73106394975322
2.73	21.773144629645312
2.74	21.81497003206162
2.75	21.856539932424408
2.76	21.89785410202441
2.77	21.93891230801873
2.78	21.979714313427447
2.79	22.020259877128925
2.8	22.060548753853507
2.81	22.10058069417562
2.82	22.140355444504056
2.83	22.179872747070394
2.84	22.21913233991534
2.85	22.258133956872943
2.86	22.296877327552526
2.87	22.33536217731822
2.88	22.373588227265977
2.89	22.411555194198012
2.9	22.449262790594467
2.91	22.486710724582323
2.92	22.523898699901324
2.93	22.56082641586701
2.94	22.5974935673306
2.95	22.63389984463577
2.96	22.670044933572257
2.97	22.705928515326175
2.98	22.741550266427065
2.99	22.776909858691635
3.	22.81200695916412
3.01	22.846841230053347
3.02	22.88141232866638
3.03	22.915719907338893
3.04	22.949763613362176
3.05	22.98354308890688
3.06	23.017057970943533
3.07	23.050307891159868
3.08	23.08329247587508
3.09	23.11601134595103
3.1	23.148464116700588
3.11	23.180650397793098
3.12	23.212569793157265
3.13	23.24422190088139
3.14	23.27560631311134
3.15	23.306722615946175
3.16	23.337570389331812
3.17	23.368149206952793
3.18	23.39845863612241
3.19	23.42849823767137
3.2	23.458267565835268
3.21	23.487766168141054
3.22	23.516993585292795
3.23	23.54594935105696
3.24	23.574632992147464
3.25	23.603044028110848
3.26	23.63118197121179
3.27	23.65904632631928
3.28	23.686636590793782
3.29	23.713952254375656
3.3	23.740992799075197
3.31	23.76775769906461
3.32	23.79424642057222
3.33	23.820458421779286
3.34	23.84639315271977
3.35	23.872050055183344
3.36	23.89742856262205
3.37	23.922528100060887
3.38	23.947348084012717
3.39	23.971887922397816
3.4	23.9961470144684
3.41	24.02012475073843
3.42	24.043820512919094
3.43	24.067233673860205
3.44	24.090363597497863
3.45	24.113209638808655
3.46	24.135771143770686
3.47	24.158047449331736
3.48	24.180037883384706
3.49	24.201741764750683
3.5	24.22315840316971
3.51	24.244287099299623
3.52	24.265127144722868
3.53	24.285677821961674
3.54	24.30593840450144
3.55	24.32590815682259
3.56	24.345586334440778
3.57	24.364972183955498
3.58	24.384064943106956
3.59	24.40286384084121
3.6	24.421368097383247
3.61	24.439576924317937
3.62	24.4574895246785
3.63	24.47510509304214
3.64	24.49242281563252
3.65	24.5094418704285
3.66	24.526161427278765
3.67	24.54258064802155
3.68	24.558698686608892
3.69	24.574514689234647
3.7	24.590027794465428
3.71	24.605237133373436
3.72	24.620141829670384
3.73	24.634740999841217
3.74	24.64903375327662
3.75	24.663019192402896
3.76	24.676696412808038
3.77	24.690064503362365
3.78	24.703122546332388
3.79	24.715869617486156
3.8	24.72830478618847
3.81	24.740427115484163
3.82	24.752235662167614
3.83	24.76372947683653
3.84	24.774907603928074
3.85	24.785769081735193
3.86	24.796312942401087
3.87	24.80653821188959
3.88	24.816443909929234
3.89	24.826029049928824
3.9	24.83529263886195
3.91	24.84423367711841
3.92	24.85285115831987
3.93	24.86114406909761
3.94	24.869111388829733
3.95	24.876752089335564
3.96	24.88406513452474
3.97	24.891049479998614
3.98	24.897704072601492
3.99	24.904027849919444
4.	24.91001973972409
4.01	24.915678659359223
4.02	24.921003515067742
4.03	24.925993201256638
4.04	24.930646599697713
4.05	24.934962578661743
4.06	24.938939991983695
4.07	24.942577678056868
4.08	24.945874458753483
4.09	24.948829138269566
4.1	24.951440501891625
4.11	24.953707314682887
4.12	24.95562832008657
4.13	24.957202238443656
4.14	24.958427765422652
4.15	24.959303570358493
4.16	24.959828294497797
4.17	24.960000549147427
4.18	24.95981891372308
4.19	24.959281933694456
4.2	24.95838811842327
4.21	24.957135938890087
4.22	24.955523825305512
4.23	24.953550164601076
4.24	24.951213297794457
4.25	24.94851151722345
4.26	24.94544306364233
4.27	24.94200612317375
4.28	24.93819882410873
4.29	24.934019233546202
4.3	24.92946535386321
4.31	24.92453511900557
4.32	24.919226390587923
4.33	24.913536953791038
4.34	24.907464513042807
4.35	24.901006687468282
4.36	24.894161006092173
4.37	24.886924902776013
4.38	24.879295710869933
4.39	24.87127065755711
4.4	24.862846857866668
4.41	24.85402130832809
4.42	24.844790880237532
4.43	24.835152312503034
4.44	24.825102204032216
4.45	24.814637005621954
4.46	24.803753011304963
4.47	24.79244634910324
4.48	24.780712971132548
4.49	24.768548642995526
4.5	24.75594893239383
4.51	24.742909196881126
4.52	24.729424570669348
4.53	24.715489950389674
4.54	24.70109997969704
4.55	24.6862490325928
4.56	24.67093119532334
4.57	24.655140246693367
4.58	24.638869636610224
4.59	24.62211246264963
4.6	24.604861444402914
4.61	24.587108895330257
4.62	24.568846691802495
4.63	24.55006623896463
4.64	24.530758432995448
4.65	24.51091361926764
4.66	24.49052154582903
4.67	24.469571311524795
4.68	24.448051307958583
4.69	24.42594915434244
4.7	24.40325162410436
4.71	24.379944561899674
4.72	24.35601278939697
4.73	24.33143999786614
4.74	24.306208625165556
4.75	24.28029971418073
4.76	24.253692749073252
4.77	24.226365464805617
4.78	24.198293624249704
4.79	24.16945075566644
4.8	24.139807841329727
4.81	24.109332945363914
4.82	24.077990765187902
4.83	24.045742085890396
4.84	24.01254310976003
4.85	23.978344623075618
4.86	23.943090947562446
4.87	23.906718602106977
4.88	23.869154567164493
4.89	23.83031399250438
4.9	23.79009710549949
4.91	23.748384937841983
4.92	23.705033246011862
4.93	23.659863557157266
4.94	23.612649410779614
4.95	23.56309406774073
4.96	23.510791836515427
4.97	23.45515450255522
4.98	23.39525168818203
4.99	23.329384853775768
5.	23.253404328774156

==> TikzGraphs/EntropyLB_q=2_m=5_eta=5_l=100_eps=001.txt <==
rho	 UB
4.99999815225869	23.1842730604713
4.99811071564568	23.1649338158495
4.97042748245935	23.2892212086897
4.94218666540237	23.4200753833937
4.88931978821001	23.6406267654694
4.79584992284061	23.9626349450078
4.64531866922099	24.3529960710707
4.43228565353346	24.7114432110510
4.30575188358871	24.8317440210890
4.27915165149976	24.8497281616895
4.25216430689662	24.8652876147745
4.22480646716371	24.8783333247500
4.19709321961359	24.8887822941352
4.18310757554353	24.8930085896305
4.17185853790468	24.8959020107104
4.14065232682753	24.8886851468770
4.11194606738214	24.8778553914204
4.08292711331007	24.8640085513280
4.05360158750168	24.8470863053896
4.02397390597103	24.8270306444997
3.99404691515745	24.8037833755906
3.96382206710141	24.7772857369243
3.93329962589754	24.7474781367737
3.90247889794219	24.7143000216228
3.87135847788008	24.6776898739652
3.79223359506751	24.5707387081187
3.71119350762069	24.4409622070292
3.62822172522424	24.2873918343238
3.54333085065923	24.1070551550433
3.45656977596621	23.9032748502724
3.36802223112891	23.6733069819801
3.27779861733190	23.4166038202494
3.18602453120146	23.1327364607681
3.09282981344593	22.8213734759545
2.99834122824707	22.4822628328837
2.90268026783216	22.1152265763631
2.80596565030719	21.7201716560149
2.70831851074890	21.2971128733214
2.60986760428350	20.8461984596952
2.51075223395829	20.3677277285480
2.41112186554904	19.8621541463964
2.31113295457869	19.3300743828901
2.21094473941485	18.7722111685448
2.11071615498157	18.1894016551330
2.01060545858741	17.5826013917255
1.91077290859987	16.9529074382385
1.81138546401738	16.3015954227463
1.71262158786298	15.6301586156428
1.61467422945260	14.9403357815742
1.51775093224009	14.2341197625298
1.42207137825548	13.5137484849124
1.32786392612227	12.7816900449542
1.23536325450955	12.0406388212798
1.14481079979656	11.2935369262880
1.05645840029666	10.5436247096064
0.970573916520167	9.79450893983240
0.887446239089320	9.05228794611940
0.807386580235008	8.31731453644984
0.730723519465743	7.59653565543518
0.657790786759517	6.89510348731274
0.588908726340425	6.21823023722696
0.524362148963404	5.57092391683163
0.464378298940003	4.96011788776325
0.409108667649397	4.38477581620682
0.358617467265501	3.85015916354540
0.312878105594444	3.35807786786728
0.271777450576540	2.91217630405237
0.235126442589449	2.50641465485746
0.202674920033874	2.14256269312551
0.174128383437685	1.82240690205204
0.149164706642163	1.53631990665650
0.127449322900206	1.28518851432738
0.108647993934677	1.06606812954522
0.0924367881411484	0.880795622730000
0.0785092873591718	0.716677853063604
0.0665812960850678	0.575696035073113
0.0563934592736178	0.455143225773140
0.0477122350922575	0.352512708261114
0.0403296488771966	0.272885396352605
0.0340622009966351	0.199456491184438
0.0287492341276910	0.137749666918007
0.0242509974460606	0.0861285275076919
0.0204465836631273	0.0431524461366072
0.0172318629973083	0.00756058510537949
0.0145174967704830	-0.0217449759026516
0.0122270816788926	-0.0457161073332086
0.0102954525291871	-0.0651748921508284
0.00866715478171259	-0.0649792809523307
0.00729508709645682	-0.0774356773124362
0.00613930691544288	-0.0872139831213594
0.00516598785587310	-0.0947575898143583
0.00434651547787585	-0.100443979533635
0.00365670717938805	-0.104593758606158
0.00307614207714530	-0.107478589375331
0.00258758740941149	-0.109328120013851
0.00217650899826338	-0.110336013666488
0.00183065446922756	-0.110665175522183
0.00153969913245045	-0.110452270913046
0.00129494561134246	-0.109811620493780
0.00108906941909731	-0.108838550802376
0.000915903707447740	-0.107612270599607


==> TikzGraphs/EntropyUB_q=2_m=5_eta=5.txt <==
rho	 UB
4.99999815225869	23.3034439493295
4.99811071564568	23.3250248561087
4.97042748245935	23.5240047827693
4.94218666540237	23.6778161109950
4.88931978821001	23.9130642534494
4.79584992284061	24.2360765493670
4.64531866922099	24.6071516641962
4.43228565353346	24.9217732247346
4.30575188358871	25.0162002928484
4.27915165149976	25.0281670984268
4.25216430689662	25.0376095145390
4.22480646716371	25.0444459523463
4.19709321961359	25.0486000362640
4.18310757554353	25.0496486066631
4.17185853790468	25.0499858999065
4.14065232682753	25.0485780082487
4.11194606738214	25.0442694333301
4.08292711331007	25.0370121172295
4.05360158750168	25.0267456493479
4.02397390597103	25.0134106888301
3.99404691515745	24.9969483576701
3.96382206710141	24.9772997270357
3.93329962589754	24.9544054145788
3.90247889794219	24.9282053051331
3.87135847788008	24.8986384013800
3.79223359506751	24.8095833066060
3.71119350762069	24.6981130271859
3.62822172522424	24.5632436364142
3.54333085065923	24.4040336325837
3.45656977596621	24.2196281369483
3.36802223112891	24.0092915688201
3.27779861733190	23.7724209375327
3.18602453120146	23.5085394924654
3.09282981344593	23.2172777435925
2.99834122824707	22.8983530970089
2.90268026783216	22.5515589294422
2.80596565030719	22.1767690769480
2.70831851074890	21.7739565027579
2.60986760428350	21.3432184506769
2.51075223395829	20.8847975424422
2.41112186554904	20.3990903784536
2.31113295457869	19.8866413957790
2.21094473941485	19.3481272470750
2.11071615498157	18.7843422668161
2.01060545858741	18.1961960351654
1.91077290859987	17.5847291648384
1.81138546401738	16.9511452859426
1.71262158786298	16.2968495493852
1.61467422945260	15.6234805803766
1.51775093224009	14.9329256709732
1.42207137825548	14.2273172234489
1.32786392612227	13.5090184919605
1.23536325450955	12.7806137454596
1.14481079979656	12.0449182123381
1.05645840029666	11.3050154187522
0.970573916520167	10.5643160834526
0.887446239089320	9.82661854006350
0.807386580235008	9.09614144406504
0.730723519465743	8.37749949971755
0.657790786759517	7.67560309145744
0.588908726340425	6.99548028005088
0.524362148963404	6.34203913277445
0.464378298940003	5.71980364104905
0.409108667649397	5.13266303692897
0.358617467265501	4.58367085082467
0.312878105594444	4.07491858492050
0.271777450576540	3.60749356854037
0.235126442589449	3.18151589784890
0.202674920033874	2.79623862578731
0.174128383437685	2.45018994281500
0.149164706642163	2.14133562130786
0.127449322900206	1.86724307012746
0.108647993934677	1.62523323964233
0.0924367881411484	1.41251185493584
0.0785092873591718	1.22627605744177
0.0665812960850678	1.06379603330741
0.0563934592736178	0.922473519112702
0.0477122350922575	0.799880352809264
0.0403296488771966	0.693780728786206
0.0340622009966351	0.602140778359759
0.0287492341276910	0.523128749512623
0.0242509974460606	0.455108565807771
0.0204465836631273	0.396629013654072
0.0172318629973083	0.346410305080318
0.0145174967704830	0.303329323379797
0.0122270816788926	0.266404493668472
0.0102954525291871	0.234780929033184
0.00866715478171259	0.207716278247916
0.00729508709645682	0.184567532880520
0.00613930691544288	0.164778929382285
0.00516598785587310	0.147870995603938
0.00434651547787585	0.133430732612783
0.00365670717938805	0.121102884693600
0.00307614207714530	0.110582227427163
0.00258758740941149	0.101606791436014
0.00217650899826338	0.0939519344949600
0.00183065446922756	0.0874251747915460
0.00153969913245045	0.0818617014150630
0.00129494561134246	0.0771204833805451
0.00108906941909731	0.0730809047641729
0.000915903707447740	0.0696398602263700


==> TikzGraphs/LBconvex_q=2_m=5_eta=5_l=100.txt <==
rho	UB
0.	0.05
0.01	0.18851939365112697
0.02	0.33481295985192305
0.03	0.47511043328586355
0.04	0.6111095617077349
0.05	0.7437399057660729
0.06	0.8556696685955505
0.07	0.9831420078917508
0.08	1.108533596002831
0.09	1.232069965548978
0.1	1.3539286310020917
0.11	1.456333677532395
0.12	1.5752413868348476
0.13	1.6928313058398097
0.14	1.809187191577721
0.15	1.9243809331686568
0.16	2.020555674283413
0.17	2.133604220098697
0.18	2.2456553643977433
0.19	2.3567516093094882
0.2	2.4669308283894607
0.21	2.5583077668639262
0.22	2.6667512581593247
0.23	2.7743696607873773
0.24	2.8811879011871144
0.25	2.9872286144238034
0.26	3.074593235900731
0.27	3.1791388945353862
0.28	3.28296359090361
0.29	3.3860830309667573
0.3	3.4885115962057185
0.31	3.572343295024679
0.32	3.6734285395924613
0.33	3.77385922681138
0.34	3.8736454903034545
0.35	3.9727966013275893
0.36	4.053401861196829
0.37	4.1513073275405405
0.38	4.248600851641104
0.39	4.3452887925563495
0.4	4.4413768849831055
0.41	4.51895110264639
0.42	4.613854358912221
0.43	4.7081715213164745
0.44	4.801906105271749
0.45	4.895061123529029
0.46	4.9697199328570845
0.47	5.0617229193619435
0.48	5.153152498900364
0.49	5.244009797640623
0.5	5.33429548916259
0.51	5.4060906293940025
0.52	5.495233330653743
0.53	5.583803751115323
0.54	5.671800764610465
0.55	5.759222787035789
0.56	5.828148600531889
0.57	5.914414016576615
0.58	6.0000968541723605
0.59	6.08519359790653
0.6	6.161714995777998
0.61	6.238236393649466
0.62	6.314757791520933
0.63	6.391279189392401
0.64	6.467800587263869
0.65	6.544321985135336
0.66	6.620843383006804
0.67	6.697364780878272
0.68	6.7738861787497395
0.69	6.850407576621207
0.7	6.926928974492674
0.71	7.003450372364142
0.72	7.07997177023561
0.73	7.156493168107078
0.74	7.233014565978546
0.75	7.3095359638500135
0.76	7.386057361721481
0.77	7.462578759592949
0.78	7.539100157464417
0.79	7.615621555335885
0.8	7.692142953207351
0.81	7.768664351078819
0.82	7.8451857489502865
0.83	7.921707146821754
0.84	7.998228544693222
0.85	8.074749942564692
0.86	8.151271340436159
0.87	8.227792738307627
0.88	8.304314136179094
0.89	8.380835534050561
0.9	8.45735693192203
0.91	8.533878329793497
0.92	8.610399727664966
0.93	8.686921125536433
0.94	8.763442523407901
0.95	8.839963921279368
0.96	8.916485319150837
0.97	8.993006717022304
0.98	9.069528114893773
0.99	9.14604951276524
1.	9.222570910636707
1.01	9.299092308508174
1.02	9.37561370637964
1.03	9.45213510425111
1.04	9.528656502122576
1.05	9.605177899994045
1.06	9.681699297865512
1.07	9.75822069573698
1.08	9.834742093608448
1.09	9.911263491479916
1.1	9.987784889351383
1.11	10.064306287222852
1.12	10.140827685094319
1.13	10.217349082965788
1.14	10.293870480837255
1.15	10.37039187870872
1.16	10.446913276580188
1.17	10.523434674451655
1.18	10.599956072323124
1.19	10.676477470194591
1.2	10.75299886806606
1.21	10.829520265937527
1.22	10.906041663808995
1.23	10.982563061680462
1.24	11.059084459551931
1.25	11.135605857423398
1.26	11.212127255294867
1.27	11.288648653166334
1.28	11.365170051037802
1.29	11.44169144890927
1.3	11.518212846780738
1.31	11.594734244652205
1.32	11.671255642523674
1.33	11.74777704039514
1.34	11.82429843826661
1.35	11.900819836138076
1.36	11.977341234009545
1.37	12.053862631881012
1.38	12.13038402975248
1.39	12.206905427623946
1.4	12.2829935200507
1.41	12.340567737713986
1.42	12.415470993979817
1.43	12.489788156384071
1.44	12.563522740339346
1.45	12.636677758596626
1.46	12.691336567924681
1.47	12.763339554429539
1.48	12.834769133967958
1.49	12.905626432708218
1.5	12.975912124230186
1.51	13.027707264461597
1.52	13.096849965721338
1.53	13.16542038618292
1.54	13.23341739967806
1.55	13.300839422103385
1.56	13.349765235599483
1.57	13.416030651644208
1.58	13.481713489239954
1.59	13.546810232974122
1.6	13.60333163084559
1.61	13.659853028717055
1.62	13.716374426588526
1.63	13.772895824459994
1.64	13.829417222331461
1.65	13.885938620202928
1.66	13.942460018074398
1.67	13.998981415945865
1.68	14.05550281381733
1.69	14.112024211688798
1.7	14.168545609560269
1.71	14.225067007431736
1.72	14.281588405303202
1.73	14.338109803174671
1.74	14.39463120104614
1.75	14.451152598917608
1.76	14.507673996789073
1.77	14.56419539466054
1.78	14.620716792532011
1.79	14.677238190403479
1.8	14.733759588274944
1.81	14.790280986146412
1.82	14.846802384017879
1.83	14.903323781889346
1.84	14.959845179760816
1.85	15.016366577632283
1.86	15.07288797550375
1.87	15.129409373375218
1.88	15.185930771246687
1.89	15.242452169118154
1.9	15.298973566989622
1.91	15.355494964861089
1.92	15.412016362732558
1.93	15.468537760604026
1.94	15.525059158475493
1.95	15.58158055634696
1.96	15.63810195421843
1.97	15.694623352089897
1.98	15.751144749961364
1.99	15.807666147832832
2.	15.8641875457043
2.01	15.920708943575766
2.02	15.977230341447235
2.03	16.0337517393187
2.04	16.09027313719017
2.05	16.146794535061638
2.06	16.203315932933105
2.07	16.259837330804572
2.08	16.31635872867604
2.09	16.372880126547507
2.1	16.429401524418978
2.11	16.48592292229044
2.12	16.542444320161913
2.13	16.59896571803338
2.14	16.655487115904847
2.15	16.712008513776315
2.16	16.768529911647782
2.17	16.82505130951925
2.18	16.881572707390717
2.19	16.938094105262184
2.2	16.994615503133655
2.21	17.051136901005123
2.22	17.10765829887659
2.23	17.164179696748057
2.24	17.220701094619525
2.25	17.277222492490992
2.26	17.33374389036246
2.27	17.390265288233927
2.28	17.446786686105398
2.29	17.503308083976865
2.3	17.559829481848332
2.31	17.6163508797198
2.32	17.672872277591264
2.33	17.729393675462735
2.34	17.785915073334202
2.35	17.84243647120567
2.36	17.898957869077137
2.37	17.955479266948608
2.38	18.012000664820075
2.39	18.06852206269154
2.4	18.124610155118294
2.41	18.162184372781578
2.42	18.217087629047413
2.43	18.271404791451666
2.44	18.32513937540694
2.45	18.37829439366422
2.46	18.412953202992274
2.47	18.464956189497133
2.48	18.51638576903555
2.49	18.56724306777581
2.5	18.61752875929778
2.51	18.649323899529193
2.52	18.698466600788933
2.53	18.747037021250513
2.54	18.795034034745655
2.55	18.842456057170978
2.56	18.87138187066708
2.57	18.917647286711805
2.58	18.96333012430755
2.59	19.00842686804172
2.6	19.044948265913188
2.61	19.081469663784656
2.62	19.117991061656124
2.63	19.15451245952759
2.64	19.19103385739906
2.65	19.227555255270527
2.66	19.264076653141995
2.67	19.300598051013463
2.68	19.33711944888493
2.69	19.3736408467564
2.7	19.410162244627866
2.71	19.446683642499334
2.72	19.4832050403708
2.73	19.51972643824227
2.74	19.556247836113737
2.75	19.592769233985205
2.76	19.629290631856673
2.77	19.66581202972814
2.78	19.70233342759961
2.79	19.738854825471073
2.8	19.775376223342544
2.81	19.81189762121401
2.82	19.84841901908548
2.83	19.884940416956944
2.84	19.921461814828415
2.85	19.95798321269988
2.86	19.99450461057135
2.87	20.031026008442815
2.88	20.067547406314286
2.89	20.10406880418575
2.9	20.140590202057222
2.91	20.177111599928686
2.92	20.213632997800158
2.93	20.250154395671622
2.94	20.286675793543093
2.95	20.323197191414557
2.96	20.359718589286025
2.97	20.396239987157493
2.98	20.432761385028957
2.99	20.46928278290043
3.	20.505804180771893
3.01	20.542325578643364
3.02	20.57884697651483
3.03	20.6153683743863
3.04	20.651889772257764
3.05	20.688411170129235
3.06	20.7249325680007
3.07	20.76145396587217
3.08	20.797975363743635
3.09	20.834496761615107
3.1	20.87101815948657
3.11	20.907539557358042
3.12	20.944060955229507
3.13	20.980582353100978
3.14	21.017103750972442
3.15	21.053625148843913
3.16	21.090146546715378
3.17	21.12666794458685
3.18	21.163189342458313
3.19	21.199710740329785
3.2	21.23623213820125
3.21	21.27275353607272
3.22	21.309274933944184
3.23	21.345796331815656
3.24	21.38231772968712
3.25	21.41883912755859
3.26	21.455360525430056
3.27	21.491881923301527
3.28	21.52840332117299
3.29	21.564924719044463
3.3	21.601446116915927
3.31	21.637967514787398
3.32	21.674488912658862
3.33	21.711010310530334
3.34	21.747531708401798
3.35	21.784053106273266
3.36	21.820574504144734
3.37	21.8570959020162
3.38	21.89361729988767
3.39	21.930138697759137
3.4	21.966226790185893
3.41	21.983801007849177
3.42	22.018704264115005
3.43	22.05302142651926
3.44	22.086756010474534
3.45	22.119911028731813
3.46	22.134569838059868
3.47	22.166572824564724
3.48	22.198002404103146
3.49	22.22885970284341
3.5	22.259145394365376
3.51	22.27094053459679
3.52	22.30008323585653
3.53	22.328653656318107
3.54	22.35665066981325
3.55	22.384072692238576
3.56	22.392998505734674
3.57	22.4192639217794
3.58	22.444946759375146
3.59	22.470043503109316
3.6	22.486564900980785
3.61	22.50308629885225
3.62	22.51960769672372
3.63	22.536129094595186
3.64	22.552650492466658
3.65	22.569171890338122
3.66	22.58569328820959
3.67	22.60221468608106
3.68	22.618736083952527
3.69	22.63525748182399
3.7	22.65177887969546
3.71	22.668300277566928
3.72	22.6848216754384
3.73	22.701343073309864
3.74	22.71786447118133
3.75	22.7343858690528
3.76	22.75090726692427
3.77	22.767428664795734
3.78	22.783950062667202
3.79	22.80047146053867
3.8	22.816992858410142
3.81	22.833514256281607
3.82	22.85003565415307
3.83	22.866557052024543
3.84	22.883078449896008
3.85	22.899599847767476
3.86	22.916121245638944
3.87	22.932642643510412
3.88	22.949164041381877
3.89	22.96568543925335
3.9	22.982206837124814
3.91	22.998728234996285
3.92	23.01524963286775
3.93	23.031771030739222
3.94	23.048292428610686
3.95	23.06481382648215
3.96	23.081335224353623
3.97	23.09785662222509
3.98	23.114378020096556
3.99	23.130899417968024
4.	23.147420815839492
4.01	23.163942213710964
4.02	23.18046361158243
4.03	23.196985009453893
4.04	23.213506407325365
4.05	23.23002780519683
4.06	23.246549203068298
4.07	23.263070600939766
4.08	23.27959199881123
4.09	23.2961133966827
4.1	23.31263479455417
4.11	23.329156192425636
4.12	23.3456775902971
4.13	23.362198988168572
4.14	23.37872038604004
4.15	23.39524178391151
4.16	23.411763181782973
4.17	23.42828457965444
4.18	23.444805977525913
4.19	23.461327375397378
4.2	23.477848773268843
4.21	23.494370171140314
4.22	23.51089156901178
4.23	23.52741296688325
4.24	23.543934364754715
4.25	23.56045576262618
4.26	23.576977160497652
4.27	23.59349855836912
4.28	23.610019956240585
4.29	23.626541354112053
4.3	23.64306275198352
4.31	23.659584149854986
4.32	23.676105547726458
4.33	23.692626945597926
4.34	23.709148343469394
4.35	23.725669741340862
4.36	23.742191139212327
4.37	23.758712537083795
4.38	23.775233934955263
4.39	23.791755332826728
4.4	23.807843425253488
4.41	23.80541764291677
4.42	23.820320899182597
4.43	23.834638061586855
4.44	23.848372645542128
4.45	23.861527663799407
4.46	23.85618647312746
4.47	23.86818945963232
4.48	23.87961903917074
4.49	23.890476337911
4.5	23.90076202943297
4.51	23.892557169664386
4.52	23.901699870924123
4.53	23.9102702913857
4.54	23.918267304880843
4.55	23.92568932730617
4.56	23.91461514080227
4.57	23.920880556846992
4.58	23.926563394442738
4.59	23.93166013817691
4.6	23.936166752267006
4.61	23.922159491593625
4.62	23.92547155067838
4.63	23.928178026577818
4.64	23.93027256023411
4.65	23.931748132118244
4.66	23.91467785284749
4.67	23.914891589355413
4.68	23.914460902136497
4.69	23.913375657568714
4.7	23.91162479050314
4.71	23.89127705701755
4.72	23.888157616954405
4.73	23.884332920586182
4.74	23.87978726195153
4.75	23.874503472227982
4.76	23.85054359074467
4.77	23.843725350344933
4.78	23.836106947716882
4.79	23.82766345642148
4.8	23.818367349700395
4.81	23.790268962373805
4.82	23.77917271746206
4.83	23.767121573163013
4.84	23.754073027347733
4.85	23.73997911798635
4.86	23.706866208148796
4.87	23.690510322410884
4.88	23.67292040340592
4.89	23.654012694103468
4.9	23.633688479326548
4.91	23.593910645626814
4.92	23.570374276080663
4.93	23.544982687969583
4.94	23.517510348673383
4.95	23.487661417597284
4.96	23.437111905292326
4.97	23.401112776870455
4.98	23.360815303436514
4.99	23.31452173723572
5.	23.258083175337973

==> TikzGraphs/LBmy_q=2_m=5_eta=5_l=100.txt <==
rho	UB
0.	0.
0.01	0.13851939365112698
0.02	0.28481295985192306
0.03	0.42511043328586356
0.04	0.5611095617077348
0.05	0.6937399057660728
0.06	0.8056696685955504
0.07	0.9331420078917507
0.08	1.058533596002831
0.09	1.182069965548978
0.1	1.3039286310020917
0.11	1.406333677532395
0.12	1.5252413868348476
0.13	1.6428313058398096
0.14	1.7591871915777209
0.15	1.8743809331686567
0.16	1.9705556742834132
0.17	2.0836042200986973
0.18	2.1956553643977434
0.19	2.3067516093094884
0.2	2.416930828389461
0.21	2.5083077668639264
0.22	2.616751258159325
0.23	2.7243696607873775
0.24	2.8311879011871146
0.25	2.9372286144238036
0.26	3.0245932359007313
0.27	3.1291388945353864
0.28	3.2329635909036103
0.29	3.3360830309667575
0.3	3.4385115962057187
0.31	3.522343295024679
0.32	3.6234285395924615
0.33	3.7238592268113804
0.34	3.8236454903034547
0.35	3.9227966013275894
0.36	4.00340186119683
0.37	4.101307327540541
0.38	4.198600851641104
0.39	4.29528879255635
0.4	4.391376884983106
0.41	4.468951102646391
0.42	4.563854358912221
0.43	4.658171521316475
0.44	4.7519061052717495
0.45	4.845061123529029
0.46	4.919719932857085
0.47	5.011722919361944
0.48	5.103152498900364
0.49	5.194009797640623
0.5	5.284295489162591
0.51	5.356090629394003
0.52	5.4452333306537435
0.53	5.5338037511153235
0.54	5.621800764610465
0.55	5.709222787035789
0.56	5.778148600531889
0.57	5.864414016576615
0.58	5.950096854172361
0.59	6.03519359790653
0.6	6.119700211996625
0.61	6.185692951323249
0.62	6.269005010408002
0.63	6.35171148630744
0.64	6.433806019963729
0.65	6.5152815918478675
0.66	6.578211312577113
0.67	6.658425049085038
0.68	6.73799436186612
0.69	6.816909117298337
0.7	6.895158250232757
0.71	6.954810516747175
0.72	7.0316910766840275
0.73	7.107866380315803
0.74	7.183320721681148
0.75	7.258036931957601
0.76	7.314077050474291
0.77	7.387258810074553
0.78	7.459640407446501
0.79	7.531196916151104
0.8	7.601900809430017
0.81	7.653802422103426
0.82	7.7227061771916805
0.83	7.790655032892634
0.84	7.85760648707735
0.85	7.9235125777159725
0.86	7.970399667878417
0.87	8.034043782140506
0.88	8.096453863135544
0.89	8.157546153833092
0.9	8.217221939056166
0.91	8.257444105356432
0.92	8.313907735810286
0.93	8.368516147699207
0.94	8.421043808403006
0.95	8.471194877326909
0.96	8.50064536502195
0.97	8.544646236600078
0.98	8.584348763166139
0.99	8.618055196965342
1.	8.641616635067594
1.01	8.76013602871872
1.02	8.886429594919518
1.03	9.006727068353458
1.04	9.12272619677533
1.05	9.235356540833669
1.06	9.327286303663145
1.07	9.434758642959347
1.08	9.540150231070426
1.09	9.643686600616572
1.1	9.745545266069685
1.11	9.82795031259999
1.12	9.926858021902442
1.13	10.024447940907404
1.14	10.120803826645314
1.15	10.21599756823625
1.16	10.292172309351008
1.17	10.385220855166292
1.18	10.477271999465339
1.19	10.568368244377083
1.2	10.658547463457058
1.21	10.729924401931521
1.22	10.818367893226918
1.23	10.905986295854971
1.24	10.99280453625471
1.25	11.078845249491396
1.26	11.146209870968326
1.27	11.23075552960298
1.28	11.314580225971204
1.29	11.397699666034352
1.3	11.480128231273314
1.31	11.543959930092274
1.32	11.625045174660054
1.33	11.705475861878975
1.34	11.785262125371048
1.35	11.864413236395183
1.36	11.925018496264425
1.37	12.002923962608136
1.38	12.080217486708698
1.39	12.156905427623945
1.4	12.2329935200507
1.41	12.290567737713985
1.42	12.365470993979816
1.43	12.43978815638407
1.44	12.513522740339345
1.45	12.586677758596625
1.46	12.64133656792468
1.47	12.713339554429538
1.48	12.784769133967957
1.49	12.855626432708217
1.5	12.925912124230186
1.51	12.977707264461596
1.52	13.046849965721337
1.53	13.115420386182919
1.54	13.18341739967806
1.55	13.250839422103384
1.56	13.299765235599482
1.57	13.366030651644207
1.58	13.431713489239954
1.59	13.496810232974122
1.6	13.561316847064218
1.61	13.607309586390842
1.62	13.670621645475597
1.63	13.733328121375035
1.64	13.795422655031324
1.65	13.856898226915462
1.66	13.899827947644708
1.67	13.960041684152634
1.68	14.019610996933714
1.69	14.078525752365934
1.7	14.136774885300351
1.71	14.176427151814769
1.72	14.233307711751621
1.73	14.289483015383396
1.74	14.344937356748742
1.75	14.399653567025194
1.76	14.435693685541887
1.77	14.488875445142149
1.78	14.541257042514097
1.79	14.592813551218699
1.8	14.643517444497613
1.81	14.675419057171018
1.82	14.724322812259272
1.83	14.772271667960226
1.84	14.819223122144942
1.85	14.865129212783566
1.86	14.892016302946011
1.87	14.935660417208098
1.88	14.978070498203138
1.89	15.019162788900685
1.9	15.058838574123762
1.91	15.07906074042403
1.92	15.115524370877882
1.93	15.1501327827668
1.94	15.1826604434706
1.95	15.212811512394504
1.96	15.222262000089543
1.97	15.246262871667673
1.98	15.265965398233732
1.99	15.279671832032934
2.	15.283233270135188
2.01	15.381752663786315
2.02	15.488046229987113
2.03	15.588343703421053
2.04	15.684342831842924
2.05	15.776973175901263
2.06	15.84890293873074
2.07	15.93637527802694
2.08	16.02176686613802
2.09	16.10530323568417
2.1	16.18716190113728
2.11	16.249566947667585
2.12	16.328474656970037
2.13	16.406064575974998
2.14	16.48242046171291
2.15	16.557614203303846
2.16	16.6137889444186
2.17	16.686837490233888
2.18	16.758888634532934
2.19	16.829984879444677
2.2	16.90016409852465
2.21	16.951541036999114
2.22	17.01998452829451
2.23	17.087602930922564
2.24	17.154421171322305
2.25	17.22046188455899
2.26	17.26782650603592
2.27	17.332372164670574
2.28	17.3961968610388
2.29	17.459316301101946
2.3	17.521744866340907
2.31	17.56557656515987
2.32	17.626661809727647
2.33	17.687092496946573
2.34	17.746878760438644
2.35	17.80602987146278
2.36	17.846635131332018
2.37	17.90454059767573
2.38	17.961834121776292
2.39	18.018522062691538
2.4	18.074610155118293
2.41	18.112184372781577
2.42	18.167087629047412
2.43	18.221404791451665
2.44	18.27513937540694
2.45	18.32829439366422
2.46	18.362953202992273
2.47	18.414956189497133
2.48	18.46638576903555
2.49	18.51724306777581
2.5	18.56752875929778
2.51	18.599323899529193
2.52	18.648466600788932
2.53	18.697037021250512
2.54	18.745034034745654
2.55	18.792456057170977
2.56	18.82138187066708
2.57	18.867647286711804
2.58	18.91333012430755
2.59	18.95842686804172
2.6	19.002933482131816
2.61	19.028926221458438
2.62	19.07223828054319
2.63	19.11494475644263
2.64	19.15703929009892
2.65	19.198514861983057
2.66	19.2214445827123
2.67	19.261658319220228
2.68	19.301227632001307
2.69	19.340142387433527
2.7	19.378391520367945
2.71	19.398043786882365
2.72	19.434924346819216
2.73	19.47109965045099
2.74	19.50655399181634
2.75	19.54127020209279
2.76	19.55731032060948
2.77	19.590492080209742
2.78	19.622873677581694
2.79	19.65443018628629
2.8	19.685134079565206
2.81	19.69703569223861
2.82	19.725939447326873
2.83	19.75388830302782
2.84	19.78083975721254
2.85	19.806745847851165
2.86	19.813632938013605
2.87	19.83727705227569
2.88	19.85968713327073
2.89	19.880779423968278
2.9	19.900455209191357
2.91	19.90067737549162
2.92	19.917141005945474
2.93	19.931749417834393
2.94	19.944277078538192
2.95	19.954428147462096
2.96	19.94387863515714
2.97	19.947879506735266
2.98	19.947582033301323
2.99	19.94128846710053
3.	19.924849905202784
3.01	20.00336929885391
3.02	20.089662865054706
3.03	20.169960338488647
3.04	20.24595946691052
3.05	20.318589810968856
3.06	20.370519573798333
3.07	20.437991913094535
3.08	20.50338350120561
3.09	20.566919870751764
3.1	20.628778536204877
3.11	20.671183582735175
3.12	20.730091292037628
3.13	20.787681211042592
3.14	20.844037096780504
3.15	20.89923083837144
3.16	20.935405579486197
3.17	20.988454125301477
3.18	21.040505269600526
3.19	21.091601514512266
3.2	21.141780733592242
3.21	21.173157672066708
3.22	21.221601163362113
3.23	21.269219565990163
3.24	21.3160378063899
3.25	21.36207851962659
3.26	21.389443141103516
3.27	21.433988799738167
3.28	21.477813496106393
3.29	21.52093293616954
3.3	21.563361501408504
3.31	21.58719320022746
3.32	21.628278444795242
3.33	21.66870913201416
3.34	21.708495395506233
3.35	21.74764650653037
3.36	21.76825176639962
3.37	21.806157232743328
3.38	21.84345075684389
3.39	21.880138697759136
3.4	21.916226790185892
3.41	21.933801007849176
3.42	21.968704264115004
3.43	22.003021426519258
3.44	22.036756010474534
3.45	22.069911028731813
3.46	22.084569838059867
3.47	22.116572824564724
3.48	22.148002404103146
3.49	22.178859702843408
3.5	22.209145394365375
3.51	22.22094053459679
3.52	22.25008323585653
3.53	22.278653656318106
3.54	22.306650669813248
3.55	22.334072692238575
3.56	22.342998505734673
3.57	22.3692639217794
3.58	22.394946759375145
3.59	22.420043503109316
3.6	22.44455011719941
3.61	22.45054285652603
3.62	22.473854915610787
3.63	22.496561391510223
3.64	22.518655925166513
3.65	22.54013149705065
3.66	22.54306121777989
3.67	22.563274954287817
3.68	22.5828442670689
3.69	22.60175902250112
3.7	22.62000815543554
3.71	22.619660421949956
3.72	22.63654098188681
3.73	22.652716285518586
3.74	22.668170626883935
3.75	22.682886837160385
3.76	22.678926955677074
3.77	22.692108715277335
3.78	22.704490312649288
3.79	22.716046821353885
3.8	22.7267507146328
3.81	22.718652327306206
3.82	22.727556082394464
3.83	22.735504938095414
3.84	22.742456392280133
3.85	22.748362482918758
3.86	22.7352495730812
3.87	22.73889368734329
3.88	22.741303768338327
3.89	22.742396059035872
3.9	22.742071844258955
3.91	22.722294010559217
3.92	22.718757641013067
3.93	22.71336605290199
3.94	22.70589371360579
3.95	22.69604478252969
3.96	22.665495270224735
3.97	22.64949614180286
3.98	22.629198668368918
3.99	22.602905102168126
4.	22.566466540270376
4.01	22.624985933921508
4.02	22.691279500122302
4.03	22.751576973556244
4.04	22.807576101978118
4.05	22.86020644603645
4.06	22.892136208865928
4.07	22.939608548162127
4.08	22.985000136273207
4.09	23.028536505819357
4.1	23.070395171272473
4.11	23.09280021780277
4.12	23.13170792710522
4.13	23.169297846110187
4.14	23.2056537318481
4.15	23.240847473439036
4.16	23.25702221455379
4.17	23.290070760369073
4.18	23.32212190466812
4.19	23.353218149579863
4.2	23.383397368659836
4.21	23.394774307134302
4.22	23.423217798429704
4.23	23.450836201057754
4.24	23.477654441457496
4.25	23.50369515469418
4.26	23.51105977617111
4.27	23.535605434805763
4.28	23.559430131173986
4.29	23.582549571237134
4.3	23.6049781364761
4.31	23.608809835295055
4.32	23.629895079862838
4.33	23.650325767081753
4.34	23.67011203057383
4.35	23.689263141597962
4.36	23.689868401467212
4.37	23.70777386781092
4.38	23.725067391911484
4.39	23.741755332826727
4.4	23.757843425253487
4.41	23.75541764291677
4.42	23.770320899182597
4.43	23.784638061586854
4.44	23.798372645542127
4.45	23.811527663799406
4.46	23.80618647312746
4.47	23.81818945963232
4.48	23.82961903917074
4.49	23.840476337911
4.5	23.850762029432968
4.51	23.842557169664385
4.52	23.851699870924122
4.53	23.8602702913857
4.54	23.868267304880842
4.55	23.87568932730617
4.56	23.864615140802268
4.57	23.87088055684699
4.58	23.876563394442737
4.59	23.88166013817691
4.6	23.886166752267005
4.61	23.872159491593624
4.62	23.87547155067838
4.63	23.878178026577817
4.64	23.880272560234108
4.65	23.881748132118243
4.66	23.86467785284749
4.67	23.864891589355413
4.68	23.864460902136496
4.69	23.863375657568714
4.7	23.86162479050314
4.71	23.84127705701755
4.72	23.838157616954405
4.73	23.83433292058618
4.74	23.82978726195153
4.75	23.82450347222798
4.76	23.80054359074467
4.77	23.793725350344932
4.78	23.78610694771688
4.79	23.77766345642148
4.8	23.768367349700394
4.81	23.740268962373804
4.82	23.72917271746206
4.83	23.717121573163013
4.84	23.704073027347732
4.85	23.68997911798635
4.86	23.656866208148795
4.87	23.640510322410883
4.88	23.62292040340592
4.89	23.604012694103467
4.9	23.583688479326547
4.91	23.543910645626813
4.92	23.520374276080663
4.93	23.494982687969582
4.94	23.467510348673382
4.95	23.437661417597283
4.96	23.387111905292326
4.97	23.351112776870455
4.98	23.310815303436513
4.99	23.264521737235718
5.	23.208083175337972

==> TikzGraphs/LBott_q=2_m=5_eta=5_l=100.txt <==
rho	UB
0.	-1.7919168246620285
0.01	-1.6354782627642812
0.02	-1.4891846965634852
0.03	-1.3488872231295446
0.04	-1.2128880947076734
0.05	-1.0802577506493354
0.06	-0.9504088195732375
0.07	-0.8229364802770371
0.08	-0.6975448921659568
0.09	-0.5740085226198098
0.1	-0.4521498571666965
0.11	-0.3318256423897728
0.12	-0.21291793308732027
0.13	-0.09532801408235826
0.14	0.021027871655552987
0.15	0.13622161324648885
0.16	0.2503155226078658
0.17	0.36336406842315
0.18	0.475415212722196
0.19	0.5865114576339411
0.2	0.6966906767139136
0.21	0.8059867834349995
0.22	0.9144302747303976
0.23	1.0220486773584503
0.24	1.1288669177581876
0.25	1.2349076309948765
0.26	1.340191420718424
0.27	1.4447370793530792
0.28	1.5485617757213033
0.29	1.6516812157844505
0.3	1.7541097810234119
0.31	1.8558606480889928
0.32	1.956945892656775
0.33	2.057376579875694
0.34	2.157162843367768
0.35	2.256313954391903
0.36	2.354838382507764
0.37	2.452743848851475
0.38	2.550037372952038
0.39	2.646725313867284
0.4	2.7428134062940392
0.41	2.838306792203944
0.42	2.9332100484697747
0.43	3.027527210874029
0.44	3.1212617948293038
0.45	3.214416813086583
0.46	3.3069947906612596
0.47	3.398997777166118
0.48	3.4904273567045387
0.49	3.5812846554447977
0.5	3.6715703469667647
0.51	3.7612846554447974
0.52	3.8504273567045386
0.53	3.938997777166118
0.54	4.02699479066126
0.55	4.114416813086583
0.56	4.201261794829303
0.57	4.287527210874029
0.58	4.373210048469775
0.59	4.4583067922039445
0.6	4.542813406294039
0.61	4.626725313867284
0.62	4.710037372952037
0.63	4.792743848851475
0.64	4.874838382507764
0.65	4.956313954391903
0.66	5.037162843367768
0.67	5.117376579875693
0.68	5.196945892656775
0.69	5.275860648088992
0.7	5.354109781023412
0.71	5.431681215784452
0.72	5.508561775721303
0.73	5.584737079353078
0.74	5.660191420718425
0.75	5.734907630994876
0.76	5.808866917758187
0.77	5.88204867735845
0.78	5.954430274730398
0.79	6.025986783435001
0.8	6.096690676713913
0.81	6.166511457633942
0.82	6.235415212722196
0.83	6.30336406842315
0.84	6.370315522607866
0.85	6.436221613246489
0.86	6.501027871655554
0.87	6.5646719859176415
0.88	6.62708206691268
0.89	6.688174357610229
0.9	6.747850142833304
0.91	6.805991477380189
0.92	6.862455107834044
0.93	6.917063519722963
0.94	6.969591180426762
0.95	7.019742249350665
0.96	7.067111905292327
0.97	7.1111127768704545
0.98	7.1508153034365165
0.99	7.184521737235719
1.	7.208083175337972
1.01	7.344521737235718
1.02	7.470815303436516
1.03	7.591112776870455
1.04	7.707111905292327
1.05	7.819742249350666
1.06	7.929591180426763
1.07	8.037063519722963
1.08	8.142455107834044
1.09	8.245991477380189
1.1	8.347850142833304
1.11	8.448174357610228
1.12	8.547082066912681
1.13	8.644671985917642
1.14	8.741027871655554
1.15	8.83622161324649
1.16	8.930315522607867
1.17	9.02336406842315
1.18	9.115415212722196
1.19	9.206511457633942
1.2	9.296690676713915
1.21	9.385986783435001
1.22	9.474430274730398
1.23	9.562048677358451
1.24	9.64886691775819
1.25	9.734907630994876
1.26	9.820191420718425
1.27	9.90473707935308
1.28	9.988561775721303
1.29	10.071681215784452
1.3	10.154109781023413
1.31	10.235860648088995
1.32	10.316945892656774
1.33	10.397376579875695
1.34	10.477162843367768
1.35	10.556313954391904
1.36	10.634838382507764
1.37	10.712743848851476
1.38	10.790037372952039
1.39	10.866725313867285
1.4	10.94281340629404
1.41	11.018306792203944
1.42	11.093210048469775
1.43	11.167527210874029
1.44	11.241261794829304
1.45	11.314416813086584
1.46	11.38699479066126
1.47	11.458997777166118
1.48	11.530427356704537
1.49	11.601284655444797
1.5	11.671570346966767
1.51	11.741284655444797
1.52	11.810427356704539
1.53	11.878997777166118
1.54	11.946994790661261
1.55	12.014416813086584
1.56	12.081261794829304
1.57	12.14752721087403
1.58	12.213210048469776
1.59	12.278306792203944
1.6	12.34281340629404
1.61	12.406725313867284
1.62	12.470037372952039
1.63	12.532743848851476
1.64	12.594838382507765
1.65	12.656313954391903
1.66	12.717162843367769
1.67	12.777376579875694
1.68	12.836945892656775
1.69	12.895860648088995
1.7	12.954109781023412
1.71	13.011681215784451
1.72	13.068561775721303
1.73	13.124737079353078
1.74	13.180191420718424
1.75	13.234907630994876
1.76	13.28886691775819
1.77	13.34204867735845
1.78	13.394430274730398
1.79	13.445986783435002
1.8	13.496690676713916
1.81	13.546511457633942
1.82	13.595415212722196
1.83	13.64336406842315
1.84	13.690315522607866
1.85	13.736221613246489
1.86	13.781027871655553
1.87	13.824671985917641
1.88	13.867082066912682
1.89	13.908174357610228
1.9	13.947850142833303
1.91	13.985991477380193
1.92	14.022455107834045
1.93	14.057063519722963
1.94	14.089591180426762
1.95	14.119742249350665
1.96	14.147111905292327
1.97	14.171112776870457
1.98	14.190815303436516
1.99	14.20452173723572
2.	14.208083175337972
2.01	14.324521737235719
2.02	14.430815303436516
2.03	14.531112776870458
2.04	14.627111905292328
2.05	14.719742249350666
2.06	14.809591180426763
2.07	14.897063519722963
2.08	14.982455107834044
2.09	15.065991477380193
2.1	15.147850142833304
2.11	15.228174357610229
2.12	15.307082066912681
2.13	15.384671985917642
2.14	15.461027871655554
2.15	15.53622161324649
2.16	15.610315522607866
2.17	15.68336406842315
2.18	15.755415212722196
2.19	15.826511457633943
2.2	15.896690676713916
2.21	15.965986783435001
2.22	16.034430274730397
2.23	16.10204867735845
2.24	16.16886691775819
2.25	16.234907630994876
2.26	16.300191420718424
2.27	16.36473707935308
2.28	16.428561775721302
2.29	16.491681215784453
2.3	16.554109781023413
2.31	16.615860648088994
2.32	16.676945892656775
2.33	16.737376579875693
2.34	16.79716284336777
2.35	16.856313954391904
2.36	16.914838382507764
2.37	16.972743848851476
2.38	17.030037372952037
2.39	17.086725313867284
2.4	17.14281340629404
2.41	17.198306792203944
2.42	17.253210048469775
2.43	17.30752721087403
2.44	17.361261794829304
2.45	17.414416813086586
2.46	17.46699479066126
2.47	17.51899777716612
2.48	17.57042735670454
2.49	17.621284655444796
2.5	17.671570346966767
2.51	17.721284655444798
2.52	17.770427356704538
2.53	17.818997777166118
2.54	17.866994790661263
2.55	17.914416813086586
2.56	17.961261794829305
2.57	18.00752721087403
2.58	18.053210048469776
2.59	18.098306792203942
2.6	18.14281340629404
2.61	18.186725313867285
2.62	18.230037372952037
2.63	18.272743848851476
2.64	18.314838382507766
2.65	18.356313954391904
2.66	18.39716284336777
2.67	18.437376579875696
2.68	18.476945892656776
2.69	18.515860648088996
2.7	18.554109781023413
2.71	18.59168121578445
2.72	18.628561775721302
2.73	18.664737079353078
2.74	18.700191420718426
2.75	18.73490763099488
2.76	18.76886691775819
2.77	18.80204867735845
2.78	18.8344302747304
2.79	18.865986783434998
2.8	18.896690676713913
2.81	18.92651145763394
2.82	18.955415212722198
2.83	18.98336406842315
2.84	19.01031552260787
2.85	19.036221613246493
2.86	19.061027871655554
2.87	19.08467198591764
2.88	19.107082066912678
2.89	19.128174357610227
2.9	19.147850142833306
2.91	19.165991477380192
2.92	19.18245510783404
2.93	19.197063519722963
2.94	19.209591180426763
2.95	19.219742249350663
2.96	19.22711190529233
2.97	19.231112776870457
2.98	19.230815303436515
2.99	19.224521737235722
3.	19.208083175337972
3.01	19.30452173723572
3.02	19.390815303436515
3.03	19.471112776870456
3.04	19.54711190529233
3.05	19.619742249350665
3.06	19.689591180426763
3.07	19.757063519722962
3.08	19.822455107834042
3.09	19.88599147738019
3.1	19.947850142833307
3.11	20.008174357610226
3.12	20.06708206691268
3.13	20.12467198591764
3.14	20.181027871655555
3.15	20.236221613246492
3.16	20.29031552260787
3.17	20.34336406842315
3.18	20.3954152127222
3.19	20.44651145763394
3.2	20.49669067671391
3.21	20.545986783434998
3.22	20.5944302747304
3.23	20.64204867735845
3.24	20.688866917758187
3.25	20.734907630994876
3.26	20.780191420718424
3.27	20.824737079353078
3.28	20.8685617757213
3.29	20.911681215784448
3.3	20.954109781023412
3.31	20.995860648088993
3.32	21.03694589265677
3.33	21.07737657987569
3.34	21.117162843367765
3.35	21.156313954391898
3.36	21.194838382507765
3.37	21.232743848851474
3.38	21.27003737295204
3.39	21.306725313867283
3.4	21.34281340629404
3.41	21.378306792203944
3.42	21.413210048469775
3.43	21.44752721087403
3.44	21.4812617948293
3.45	21.514416813086584
3.46	21.546994790661255
3.47	21.578997777166116
3.48	21.610427356704538
3.49	21.641284655444796
3.5	21.671570346966764
3.51	21.7012846554448
3.52	21.730427356704535
3.53	21.758997777166115
3.54	21.786994790661257
3.55	21.81441681308658
3.56	21.841261794829304
3.57	21.867527210874027
3.58	21.893210048469772
3.59	21.918306792203943
3.6	21.94281340629404
3.61	21.966725313867283
3.62	21.990037372952038
3.63	22.012743848851475
3.64	22.034838382507765
3.65	22.0563139543919
3.66	22.077162843367766
3.67	22.09737657987569
3.68	22.116945892656773
3.69	22.135860648088993
3.7	22.15410978102341
3.71	22.171681215784446
3.72	22.1885617757213
3.73	22.204737079353077
3.74	22.220191420718425
3.75	22.234907630994876
3.76	22.24886691775819
3.77	22.262048677358447
3.78	22.2744302747304
3.79	22.285986783434996
3.8	22.29669067671391
3.81	22.30651145763394
3.82	22.315415212722197
3.83	22.32336406842315
3.84	22.330315522607865
3.85	22.33622161324649
3.86	22.34102787165555
3.87	22.34467198591764
3.88	22.347082066912677
3.89	22.348174357610223
3.9	22.347850142833305
3.91	22.34599147738019
3.92	22.342455107834038
3.93	22.33706351972296
3.94	22.32959118042676
3.95	22.31974224935066
3.96	22.307111905292327
3.97	22.291112776870456
3.98	22.27081530343651
3.99	22.24452173723572
4.	22.208083175337972
4.01	22.284521737235718
4.02	22.350815303436512
4.03	22.411112776870453
4.04	22.467111905292327
4.05	22.51974224935066
4.06	22.56959118042676
4.07	22.61706351972296
4.08	22.662455107834038
4.09	22.70599147738019
4.1	22.747850142833304
4.11	22.788174357610224
4.12	22.827082066912677
4.13	22.86467198591764
4.14	22.90102787165555
4.15	22.936221613246488
4.16	22.970315522607866
4.17	23.00336406842315
4.18	23.035415212722196
4.19	23.066511457633936
4.2	23.096690676713912
4.21	23.125986783434996
4.22	23.154430274730398
4.23	23.18204867735845
4.24	23.208866917758186
4.25	23.234907630994876
4.26	23.260191420718424
4.27	23.284737079353075
4.28	23.3085617757213
4.29	23.331681215784446
4.3	23.354109781023414
4.31	23.37586064808899
4.32	23.396945892656774
4.33	23.41737657987569
4.34	23.437162843367766
4.35	23.4563139543919
4.36	23.474838382507766
4.37	23.492743848851475
4.38	23.510037372952038
4.39	23.52672531386728
4.4	23.54281340629404
4.41	23.558306792203943
4.42	23.57321004846977
4.43	23.58752721087403
4.44	23.601261794829302
4.45	23.61441681308658
4.46	23.626994790661257
4.47	23.638997777166114
4.48	23.650427356704537
4.49	23.6612846554448
4.5	23.671570346966764
4.51	23.6812846554448
4.52	23.690427356704536
4.53	23.698997777166113
4.54	23.706994790661255
4.55	23.714416813086583
4.56	23.721261794829303
4.57	23.727527210874026
4.58	23.733210048469772
4.59	23.738306792203943
4.6	23.74281340629404
4.61	23.746725313867284
4.62	23.75003737295204
4.63	23.752743848851473
4.64	23.754838382507764
4.65	23.7563139543919
4.66	23.757162843367766
4.67	23.75737657987569
4.68	23.756945892656773
4.69	23.755860648088994
4.7	23.754109781023413
4.71	23.751681215784448
4.72	23.7485617757213
4.73	23.744737079353076
4.74	23.740191420718425
4.75	23.734907630994876
4.76	23.728866917758186
4.77	23.722048677358448
4.78	23.7144302747304
4.79	23.705986783434998
4.8	23.69669067671391
4.81	23.686511457633937
4.82	23.675415212722196
4.83	23.66336406842315
4.84	23.650315522607865
4.85	23.63622161324649
4.86	23.621027871655553
4.87	23.60467198591764
4.88	23.587082066912675
4.89	23.568174357610225
4.9	23.547850142833305
4.91	23.525991477380188
4.92	23.502455107834038
4.93	23.47706351972296
4.94	23.44959118042676
4.95	23.419742249350662
4.96	23.387111905292326
4.97	23.351112776870455
4.98	23.310815303436513
4.99	23.264521737235718
5.	23.208083175337972

==> TikzGraphs/LLBmy_q=2_m=40_n=60_t=10.txt <==
t	value
1	899.9999986241386
2	649.99859088875
3	567.5849611248598
4	526.5849624577255
5	499.99999999462557
6	485.9068905942649
10	449.999999999832
12	446.0443941192745
15	441.5521887594942
20	437.4952616914303
30	434.840622306324
60	436.13373119194097

==> TikzGraphs/LLBottBetter_q=2_m=40_n=60_t=10.txt <==
t	value
1	898.208083175338
2	646.4161663506759
3	562.2092120267351
4	519.4172952020731
5	491.04041587668985
6	475.15538964763635
10	432.0808317533797
12	424.5413922234141
15	414.6734363896267
20	401.65692519823176
30	381.0831175664894
60	328.61872171224553

==> TikzGraphs/LUBmy4_q=2_m=40_n=60_t=10.txt <==
t	value
1	901.791916824662
2	654.908865216145
3	574.948943776377
4	536.6909918023302
5	515.1121006483392
6	501.87235526652455
10	482.26874721489446
12	480.8055717774553
15	482.7800370723153
20	491.62972989474713
30	517.6674132297704
60	612.4569069501872

==> TikzGraphs/LUBmy5_q=2_m=40_n=60_t=10.txt <==
t	value
1	909.9999999999869
2	661.3250315533717
3	579.5731795437591
4	539.5228842213646
5	516.1489938902996
6	501.1067586159926
10	474.1223782032602
12	468.8445329853666
15	464.9701906584569
20	463.8649426220695
30	469.759533497108
60	504.9418974704524

==> TikzGraphs/Lactual_q=2_m=40_n=60_t=10.txt <==
t	value
1	901.7905077120696
2	654.0775134779897
3	572.9372513422885
4	533.2265009001769
5	509.95258358654183
6	494.8111088496774
10	466.08320131784234
12	459.4013471875912
15	453.0086707574608
20	446.9620110630164
30	441.3195609841624
60	436.1337311919541

==> TikzGraphs/LjulianAlt_q=2_m=40_n=60_t=10.txt <==
t	value
1	909.9999999999869
2	663.459431605188
3	582.0443803607267
4	542.1594310544608
5	519.9637036241066
6	503.53809305699735
10	476.26806092645836
12	467.97011059946936
15	459.9722523861814
20	452.329209026192
30	445.0934988754077
60	438.3068814732013

==> TikzGraphs/Ljulian_q=2_m=40_n=60_t=10.txt <==
t	value
1	901.791916824662
2	657.0432652679614
3	577.4201445933445
4	539.3275386354264
5	518.9268103821461
6	504.3036897075293
10	484.4144299380926
12	479.9311493915581
15	477.7820988000398
20	480.0939962988697
30	493.0013786080701
60	545.8218909529362

==> TikzGraphs/UBjulianAlt_q=2_m=5_eta=5_l=100.txt <==
rho	UB
0.	0.
0.01	0.17542248810548475
0.02	0.3407885291407402
0.03	0.500247083760981
0.04	0.6554960152405508
0.05	0.8074650576808255
0.06	0.9567418140580128
0.07	1.1037313955908064
0.08	1.2487299916625552
0.09	1.3919635428775041
0.1	1.5336100313841374
0.11	1.673813238540749
0.12	1.8126916984047756
0.13	1.9503447766516784
0.14	2.0868569432629913
0.15	2.222300863656291
0.16	2.3567396903734723
0.17	2.490228798119982
0.18	2.6228171215091307
0.19	2.754548203076051
0.2	2.8854610259679943
0.21	3.015590683904029
0.22	3.1449689262981395
0.23	3.2736246063209364
0.24	3.401584052574855
0.25	3.528871379988713
0.26	3.6555087518616607
0.27	3.781516602282762
0.28	3.9069138261376466
0.29	4.031717942394107
0.3	4.155945235199993
0.31	4.279610876434146
0.32	4.402729032657257
0.33	4.525312958864996
0.34	4.647375081015241
0.35	4.768927068958107
0.36	4.889979901121929
0.37	5.010543922085882
0.38	5.130628893988788
0.39	5.250244042575685
0.4	5.369398098561784
0.41	5.488099334892789
0.42	5.606355600396728
0.43	5.7241743502524915
0.44	5.841562673641639
0.45	5.9585273189005035
0.46	6.07507471644782
0.47	6.191210999727582
0.48	6.306942024376471
0.49	6.422273385799347
0.5	6.537210435313957
0.51	6.651758295006939
0.52	6.765921871426516
0.53	6.879705868223058
0.54	6.993114797836088
0.55	7.106152992315526
0.56	7.218824613355431
0.57	7.331133661610144
0.58	7.443083985355522
0.59	7.554679288551412
0.6	7.665923138355908
0.61	7.7768189721368906
0.62	7.887370104021905
0.63	7.997579731023489
0.64	8.107450938773535
0.65	8.21698670689717
0.66	8.326189914053783
0.67	8.435063342670412
0.68	8.543609683390386
0.69	8.651831539258131
0.7	8.759731429659238

==> TikzGraphs/UBjulian_q=2_m=5_eta=5_l=100.txt <==
rho	UB
0.	1.7919168246620285
0.01	1.9483553865597758
0.02	2.0949375013872937
0.03	2.2358121297997973
0.04	2.3726771350716294
0.05	2.5064622513041668
0.06	2.637755081473616
0.07	2.7669607367986724
0.08	2.8943754066626837
0.09	3.020225031669895
0.1	3.144687593968791
0.11	3.2679068749176645
0.12	3.3900014085739545
0.13	3.5110705606131196
0.14	3.6311988010166947
0.15	3.750458795202257
0.16	3.868913695711701
0.17	3.9866188772504736
0.18	4.103623274431884
0.19	4.219970429791067
0.2	4.335699326475273
0.21	4.45084505820357
0.22	4.5654393743899435
0.23	4.679511128205002
0.24	4.793086648251182
0.25	4.9061900494573045
0.26	5.018843495122514
0.27	5.131067419335879
0.28	5.2428807169830245
0.29	5.354300907031748
0.3	5.4653442736298965
0.31	5.576025988656311
0.32	5.686360218671687
0.33	5.796360218671687
0.34	5.906038414614195
0.35	6.015406476349323
0.36	6.124475382305408
0.37	6.233255477061622
0.38	6.341756522756791
0.39	6.4499877451359495
0.4	6.557957874914312
0.41	6.66567518503758
0.42	6.773147524333781
0.43	6.880382347981806
0.44	6.987386745163217
0.45	7.094167464214345
0.46	7.200730935553922
0.47	7.307083292625948
0.48	7.4132303910671
0.49	7.519177826282237
0.5	7.624930949589111
0.51	7.730494883074355
0.52	7.835874533286194
0.53	7.941074603874999
0.54	8.04609960728029
0.55	8.150953875551993
0.56	8.25564157038416
0.57	8.360166692431134
0.58	8.464533089968775
0.59	8.568744466956927
0.6	8.672804390553686
0.61	8.77671629812693
0.62	8.880483503804207
0.63	8.984109204598056
0.64	9.087596486140365
0.65	9.190948328056262
0.66	9.294167609005136
0.67	9.397257111414026
0.68	9.500219525926264
0.69	9.60305745558627
0.7	9.705773419779641
0.71	9.808369857945973
0.72	9.910849133080408
0.73	10.013213535038629
0.74	10.115465283658708
0.75	10.217606531712235
0.76	10.319639367696123
0.77	10.421565818475546
0.78	10.523387851787755
0.79	10.625107378615647
0.8	10.726726255439416
0.81	10.828246286373867
0.82	10.929669225198518
0.83	11.030996777287035
0.84	11.132230601442089
0.85	11.233372311641281
0.86	11.334423478699422
0.87	11.435385631852016
0.88	11.536260260264521
0.89	11.637048814471632
0.9	11.737752707750547
0.91	11.83837331743187
0.92	11.938911986151657
0.93	12.03937002304779
0.94	12.139748704903692
0.95	12.240049277242253
0.96	12.340272955372539
0.97	12.440420925391818
0.98	12.54049434514523
0.99	12.64049434514523
1.	12.74042202945292
1.01	12.82027847652315
1.02	12.900064740015223
1.03	12.979781849570909
1.04	13.059430811561349
1.05	13.139012609804404
1.06	13.218528206253826
1.07	13.297978541661646
1.08	13.377364536215005
1.09	13.456687090148646
1.1	13.53594708433421
1.11	13.615145380847368
1.12	13.694282823513866
1.13	13.773360238435346
1.14	13.852378434495957
1.15	13.931338203850524
1.16	14.010240322395143
1.17	14.089085550220943
1.18	14.167874632051769
1.19	14.24660829766646
1.2	14.325287262306386
1.21	14.403912227068888
1.22	14.482483879287173
1.23	14.561002892897282
1.24	14.639469928792616
1.25	14.717885635166569
1.26	14.796250647843742
1.27	14.874565590600174
1.28	14.952831075473082
1.29	15.031047703060496
1.3	15.109216062811182
1.31	15.18733673330525
1.32	15.265410282525828
1.33	15.343437268122091
1.34	15.421418237664055
1.35	15.49935372888938
1.36	15.577244269942527
1.37	15.655090379606541
1.38	15.73289256752774
1.39	15.810651334433585
1.4	15.888367172343944
1.41	15.966040564776042
1.42	16.043671986943295
1.43	16.121261905948256
1.44	16.19881078096989
1.45	16.27631906344537
1.46	16.353787197246596
1.47	16.431215618851624
1.48	16.508604757511183
1.49	16.58595503541043
1.5	16.663266867826152
1.51	16.74054066327952
1.52	16.817776823684593
1.53	16.894975744492665
1.54	16.97213781483266
1.55	17.04926341764764
1.56	17.126352929827608
1.57	17.203406722338688
1.58	17.28042516034886
1.59	17.357408603350247
1.6	17.434357405278238
1.61	17.511271914627375
1.62	17.58815247456423
1.63	17.66499942303729
1.64	17.741813092884033
1.65	17.818593811935163
1.66	17.895341903116197
1.67	17.97205768454647
1.68	18.048741469635555
1.69	18.125393567177312
1.7	18.202014281441503
1.71	18.27860391226315
1.72	18.35516275512967
1.73	18.431691101265805
1.74	18.508189237716515
1.75	18.584657447427798
1.76	18.661096009325544
1.77	18.737505198392498
1.78	18.813885285743325
1.79	18.890236538697916
1.8	18.96655922085291
1.81	19.04285359215153
1.82	19.119119908951753
1.83	19.1953584240929
1.84	19.27156938696065
1.85	19.347753043550533
1.86	19.423909636529974
1.87	19.50003940529888
1.88	19.57614258604886
1.89	19.652219411821072
1.9	19.72827011256277
1.91	19.804294915182563
1.92	19.880294043604433
1.93	19.956267718820552
1.94	20.032216158942905
1.95	20.108139579253773
1.96	20.184038192255112
1.97	20.259912207716837
1.98	20.33576183272405
1.99	20.411587271723235
2.	20.48738872656747
2.01	20.543166396560636
2.02	20.59892047850072
2.03	20.654651166722115
2.04	20.71035865313713
2.05	20.76604312727651
2.06	20.821704776329184
2.07	20.877343785181115
2.08	20.93296033645341
2.09	20.988554610539545
2.1	21.04412678564193
2.11	21.099677037807602
2.12	21.155205540963276
2.13	21.21071246694964
2.14	21.266197985554953
2.15	21.321662264547978
2.16	21.377105469710212
2.17	21.43252776486754
2.18	21.487929311921167
2.19	21.543310270877996
2.2	21.5986707998804
2.21	21.654011055235355
2.22	21.70933119144308
2.23	21.764631361225025
2.24	21.819911715551385
2.25	21.875172403668063
2.26	21.93041357312307
2.27	21.985635369792472
2.28	22.040837937905803
2.29	22.096021420071015
2.3	22.15118595729892
2.31	22.20633168902722
2.32	22.261458753144016
2.33	22.316567286010947
2.34	22.371657422485825
2.35	22.426729295944916
2.36	22.481783038304748
2.37	22.53681878004355
2.38	22.59183665022229
2.39	22.646836776505307
2.4	22.701819285180584
2.41	22.75678430117966
2.42	22.811731948097158
2.43	22.866662348209957
2.44	22.921575622496057
2.45	22.976471890653052
2.46	23.031351271116314
2.47	23.086213881076837
2.48	23.141059836498748
2.49	23.19588925213656
2.5	23.25070224155203
2.51	23.305498917130848
2.52	23.360279390098896
2.53	23.415043770538322
2.54	23.469792167403313
2.55	23.524524688535553
2.56	23.579241440679475
2.57	23.6339425294972
2.58	23.688628059583262
2.59	23.743298134479037
2.6	23.79795285668698
2.61	23.85259232768458
2.62	23.907216647938075
2.63	23.961825916915988
2.64	24.01642023310236
2.65	24.070999694009842
2.66	24.125564396192505
2.67	24.180114435258467
2.68	24.23464990588232
2.69	24.289170901817325
2.7	24.34367751590742
2.71	24.398169840099044
2.72	24.45264796545275
2.73	24.507111982154633
2.74	24.56156197952758
2.75	24.615998046042336
2.76	24.67042026932839
2.77	24.724828736184673
2.78	24.779223532590123
2.79	24.83360474371404
2.8	24.887972453926306
2.81	24.942326746807403
2.82	24.996667705158348
2.83	25.050995411010387
5.	25

==> TikzGraphs/UBmy4_q=2_m=5_eta=5_l=100.txt <==
rho	UB
1.98	19.295851838604364
1.99	19.356151838604365
2.	19.416251838604364
2.01	19.476151838604366
2.02	19.535851838604366
2.03	19.595351838604365
2.04	19.654651838604362
2.05	19.713751838604363
2.06	19.772651838604364
2.07	19.831351838604366
2.08	19.889851838604365
2.09	19.948151838604364
2.1	20.006251838604364
2.11	20.064151838604364
2.12	20.121851838604364
2.13	20.179351838604365
2.14	20.236651838604363
2.15	20.293751838604365
2.16	20.350651838604364
2.17	20.407351838604363
2.18	20.463851838604366
2.19	20.520151838604367
2.2	20.576251838604367
2.21	20.632151838604365
2.22	20.687851838604367
2.23	20.74335183860437
2.24	20.798651838604364
2.25	20.853751838604367
2.26	20.908651838604364
2.27	20.963351838604368
2.28	21.017851838604365
2.29	21.072151838604363
2.3	21.126251838604368
2.31	21.180151838604367
2.32	21.233851838604366
2.33	21.287351838604362
2.34	21.34065183860437
2.35	21.393751838604366
2.36	21.446651838604367
2.37	21.499351838604365
2.38	21.551851838604367
2.39	21.604151838604366
2.4	21.656251838604366
2.41	21.70815183860437
2.42	21.759851838604362
2.43	21.811351838604363
2.44	21.862651838604364
2.45	21.913751838604366
2.46	21.964651838604365
2.47	22.015351838604367
2.48	22.065851838604367
2.49	22.116151838604363
2.5	22.166251838604367
2.51	22.216151838604365
2.52	22.265851838604366
2.53	22.315351838604364
2.54	22.364651838604363
2.55	22.413751838604366
2.56	22.462651838604366
2.57	22.511351838604366
2.58	22.559851838604363
2.59	22.608151838604368
2.6	22.656251838604366
2.61	22.704151838604368
2.62	22.751851838604367
2.63	22.799351838604366
2.64	22.846651838604366
2.65	22.893751838604366
2.66	22.940651838604367
2.67	22.987351838604365
2.68	23.033851838604363
2.69	23.080151838604365
2.7	23.126251838604368
2.71	23.172151838604364
2.72	23.217851838604364
2.73	23.26335183860437
2.74	23.308651838604366
2.75	23.353751838604367
2.76	23.398651838604366
2.77	23.443351838604368
2.78	23.487851838604367
2.79	23.532151838604364
2.8	23.576251838604367
2.81	23.620151838604365
2.82	23.663851838604366
2.83	23.707351838604364
2.84	23.750651838604366
2.85	23.79375183860437
2.86	23.836651838604368
2.87	23.879351838604368
2.88	23.92185183860437
2.89	23.964151838604366
2.9	24.006251838604367
2.91	24.04815183860437
2.92	24.089851838604368
2.93	24.13135183860437
2.94	24.172651838604367
2.95	24.213751838604367
2.96	24.254651838604367
2.97	24.295351838604365
2.98	24.335851838604366
2.99	24.376151838604365
3.	24.416251838604367
3.01	24.456151838604367
3.02	24.495851838604366
3.03	24.535351838604367
3.04	24.574651838604368
3.05	24.61375183860437
3.06	24.652651838604367
3.07	24.69135183860437
3.08	24.729851838604368
3.09	24.768151838604368
3.1	24.806251838604368
3.11	24.84415183860437
3.12	24.881851838604366
3.13	24.919351838604367
3.14	24.956651838604365
3.15	24.993751838604368
3.16	25
5.	25

==> TikzGraphs/UBmy5_q=2_m=5_eta=5_l=100.txt <==
rho	UB
0.71	8.8651937746917
0.72	8.959977700899435
0.73	9.054561627107173
0.74	9.148945553314912
0.75	9.243129479522649
0.76	9.337113405730387
0.77	9.430897331938125
0.78	9.524481258145862
0.79	9.617865184353601
0.8	9.711049110561337
0.81	9.804033036769074
0.82	9.896816962976812
0.83	9.98940088918455
0.84	10.081784815392286
0.85	10.173968741600024
0.86	10.26595266780776
0.87	10.357736594015499
0.88	10.449320520223237
0.89	10.540704446430974
0.9	10.631888372638711
0.91	10.722872298846449
0.92	10.813656225054187
0.93	10.904240151261925
0.94	10.994624077469663
0.95	11.084808003677399
0.96	11.174791929885137
0.97	11.264575856092874
0.98	11.354159782300613
0.99	11.443543708508349
1.	11.532727634716087
1.01	11.621711560923826
1.02	11.710495487131562
1.03	11.799079413339298
1.04	11.887463339547038
1.05	11.975647265754773
1.06	12.06363119196251
1.07	12.151415118170249
1.08	12.238999044377989
1.09	12.326382970585726
1.1	12.413566896793462
1.11	12.5005508230012
1.12	12.587334749208937
1.13	12.673918675416674
1.14	12.760302601624412
1.15	12.846486527832148
1.16	12.932470454039887
1.17	13.018254380247624
1.18	13.103838306455362
1.19	13.1892222326631
1.2	13.274406158870839
1.21	13.359390085078573
1.22	13.444174011286314
1.23	13.52875793749405
1.24	13.613141863701788
1.25	13.697325789909526
1.26	13.781309716117262
1.27	13.865093642325
1.28	13.948677568532737
1.29	14.032061494740475
1.3	14.115245420948213
1.31	14.19822934715595
1.32	14.281013273363687
1.33	14.363597199571423
1.34	14.445981125779163
1.35	14.528165051986901
1.36	14.610148978194637
1.37	14.691932904402375
1.38	14.773516830610111
1.39	14.85490075681785
1.4	14.936084683025587
1.41	15.017068609233325
1.42	15.097852535441062
1.43	15.178436461648799
1.44	15.258820387856538
1.45	15.339004314064276
1.46	15.41898824027201
1.47	15.498772166479752
1.48	15.578356092687489
1.49	15.657740018895225
1.5	15.736923945102962
1.51	15.815907871310701
1.52	15.894691797518437
1.53	15.973275723726177
1.54	16.05165964993391
1.55	16.12984357614165
1.56	16.20782750234939
1.57	16.285611428557125
1.58	16.363195354764862
1.59	16.4405792809726
1.6	16.517763207180337
1.61	16.594747133388076
1.62	16.67153105959581
1.63	16.74811498580355
1.64	16.824498912011286
1.65	16.900682838219026
1.66	16.976666764426763
1.67	17.052450690634497
1.68	17.12803461684224
1.69	17.203418543049974
1.7	17.278602469257713
1.71	17.35358639546545
1.72	17.42837032167319
1.73	17.502954247880925
1.74	17.577338174088663
1.75	17.6515221002964
1.76	17.72550602650414
1.77	17.799289952711874
1.78	17.872873878919613
1.79	17.94625780512735
1.8	18.01944173133509
1.81	18.092425657542826
1.82	18.165209583750563
1.83	18.237793509958298
1.84	18.31017743616604
1.85	18.382361362373775
1.86	18.454345288581514
1.87	18.526129214789247
1.88	18.597713140996987
1.89	18.669097067204724
1.9	18.740280993412462
1.91	18.8112649196202
1.92	18.882048845827935
1.93	18.952632772035674
1.94	19.023016698243413
1.95	19.09320062445115
1.96	19.163184550658887
1.97	19.232968476866628


==> TikzGraphs/marks.txt <==
rho	UB
0.71	8.8651937746917
1.98	19.295851838604364


==> TikzGraphs/oldLjulianAlt_q=2_m=40_n=60_t=10.txt <==
t	value
1	909.9999999999869
2	663.459431605188
3	582.7110470273933
4	543.1594310544608
5	519.9637036241066
6	504.87142639033067
10	476.26806092645836
12	469.63677726613605
15	463.30558571951474
20	457.329209026192
30	451.7601655420744
60	446.64021480653463

==> TikzGraphs/oldLjulian_q=2_m=40_n=60_t=10.txt <==
t	value
1	901.791916824662
2	657.0432652679614
3	578.0868112600111
4	540.3275386354264
5	518.9268103821461
6	505.63702304086263
10	484.4144299380926
12	481.5978160582248
15	481.11543213337313
20	485.0939962988697
30	499.6680452747368
60	554.1552242862695

==> TikzGraphs/oldUBjulian_q=2_m=5_eta=5_l=100.txt <==
rho	UB
0.	1.7919168246620285
0.01	1.9582553865597758
0.02	2.114537501387294
0.03	2.264912129799797
0.04	2.4110771350716296
0.05	2.5539622513041667
0.06	2.694155081473616
0.07	2.8320607367986725
0.08	2.9679754066626836
0.09	3.102125031669895
0.1	3.2346875939687907
0.11	3.3658068749176646
0.12	3.495601408573954
0.13	3.624170560613119
0.14	3.751598801016695
0.15	3.877958795202257
0.16	4.003313695711701
0.17	4.127718877250474
0.18	4.251223274431884
0.19	4.373870429791067
0.2	4.495699326475273
0.21	4.61674505820357
0.22	4.737039374389943
0.23	4.856611128205002
0.24	4.975486648251183
0.25	5.0936900494573045
0.26	5.211243495122515
0.27	5.328167419335878
0.28	5.4444807169830245
0.29	5.560200907031749
0.3	5.6753442736298965
0.31	5.789925988656312
0.32	5.903960218671687
0.33	6.017460218671686
0.34	6.130438414614194
0.35	6.242906476349323
0.36	6.3548753823054085
0.37	6.466355477061622
0.38	6.577356522756791
0.39	6.687887745135951
0.4	6.797957874914312
0.41	6.907575185037581
0.42	7.0167475243337805
0.43	7.125482347981806
0.44	7.233786745163218
0.45	7.341667464214345
0.46	7.449130935553924
0.47	7.5561832926259465
0.48	7.662830391067098
0.49	7.769077826282237
0.5	7.874930949589111
0.51	7.9803948830743545
0.52	8.085474533286195
0.53	8.190174603874999
0.54	8.29449960728029
0.55	8.398453875551994
0.56	8.502041570384158
0.57	8.605266692431135
0.58	8.708133089968774
0.59	8.810644466956928
0.6	8.912804390553687
0.61	9.01461629812693
0.62	9.116083503804207
0.63	9.217209204598054
0.64	9.317996486140364
0.65	9.418448328056261
0.66	9.518567609005135
0.67	9.618357111414028
0.68	9.717819525926263
0.69	9.816957455586271
0.7	9.915773419779642
0.71	10.014269857945974
0.72	10.112449133080409
0.73	10.21031353503863
0.74	10.307865283658707
0.75	10.405106531712235
0.76	10.502039367696122
0.77	10.598665818475547
0.78	10.694987851787756
0.79	10.791007378615648
0.8	10.886726255439417
0.81	10.982146286373865
0.82	11.077269225198519
0.83	11.172096777287036
0.84	11.266630601442088
0.85	11.36087231164128
0.86	11.454823478699423
0.87	11.548485631852015
0.88	11.64186026026452
0.89	11.734948814471633
0.9	11.827752707750546
0.91	11.920273317431871
0.92	12.012511986151658
0.93	12.104470023047787
0.94	12.196148704903692
0.95	12.287549277242254
0.96	12.378672955372538
0.97	12.46952092539182
0.98	12.560094345145231
0.99	12.65039434514523
1.	12.74042202945292
1.01	12.83017847652315
1.02	12.919664740015223
1.03	13.00888184957091
1.04	13.097830811561352
1.05	13.186512609804405
1.06	13.274928206253826
1.07	13.363078541661647
1.08	13.450964536215006
1.09	13.538587090148647
1.1	13.625947084334209
1.11	13.713045380847369
1.12	13.799882823513865
1.13	13.886460238435346
1.14	13.972778434495956
1.15	14.058838203850524
1.16	14.144640322395144
1.17	14.230185550220943
1.18	14.315474632051771
1.19	14.40050829766646
1.2	14.485287262306386
1.21	14.569812227068887
1.22	14.654083879287173
1.23	14.738102892897283
1.24	14.821869928792617
1.25	14.905385635166569
1.26	14.988650647843743
1.27	15.071665590600174
1.28	15.154431075473083
1.29	15.236947703060496
1.3	15.319216062811181
1.31	15.401236733305252
1.32	15.483010282525827
1.33	15.56453726812209
1.34	15.645818237664056
1.35	15.726853728889381
1.36	15.807644269942529
1.37	15.88819037960654
1.38	15.96849256752774
1.39	16.048551334433586
1.4	16.128367172343946
1.41	16.20794056477604
1.42	16.287271986943292
1.43	16.366361905948256
1.44	16.44521078096989
1.45	16.52381906344537
1.46	16.602187197246593
1.47	16.680315618851626
1.48	16.758204757511184
1.49	16.83585503541043
1.5	16.913266867826152
1.51	16.99044066327952
1.52	17.067376823684594
1.53	17.144075744492667
1.54	17.220537814832657
1.55	17.29676341764764
1.56	17.372752929827605
1.57	17.44850672233869
1.58	17.524025160348856
1.59	17.599308603350245
1.6	17.67435740527824
1.61	17.749171914627375
1.62	17.823752474564227
1.63	17.89809942303729
1.64	17.972213092884033
1.65	18.04609381193516
1.66	18.1197419031162
1.67	18.193157684546467
1.68	18.266341469635556
1.69	18.339293567177315
1.7	18.412014281441504
1.71	18.48450391226315
1.72	18.556762755129668
1.73	18.628791101265804
1.74	18.700589237716514
1.75	18.772157447427798
1.76	18.843496009325545
1.77	18.914605198392497
1.78	18.985485285743327
1.79	19.056136538697917
1.8	19.12655922085291
1.81	19.19675359215153
1.82	19.266719908951753
1.83	19.3364584240929
1.84	19.40596938696065
1.85	19.47525304355053
1.86	19.544309636529974
1.87	19.61313940529888
1.88	19.681742586048863
1.89	19.75011941182107
1.9	19.81827011256277
1.91	19.88619491518256
1.92	19.953894043604432
1.93	20.021367718820553
1.94	20.088616158942905
1.95	20.155639579253773
1.96	20.22243819225511
1.97	20.28901220771684
1.98	20.35536183272405
1.99	20.421487271723233
2.	20.48738872656747
2.01	20.553066396560638
2.02	20.61852047850072
2.03	20.683751166722118
2.04	20.74875865313713
2.05	20.813543127276514
2.06	20.878104776329184
2.07	20.94244378518112
2.08	21.006560336453408
2.09	21.070454610539546
2.1	21.13412678564193
2.11	21.1975770378076
2.12	21.260805540963275
2.13	21.32381246694964
2.14	21.386597985554953
2.15	21.449162264547976
2.16	21.511505469710215
2.17	21.57362776486754
2.18	21.635529311921164
2.19	21.697210270877996
2.2	21.7586707998804
2.21	21.81991105523536
2.22	21.88093119144308
2.23	21.941731361225024
2.24	22.002311715551386
2.25	22.062672403668063
2.26	22.122813573123068
2.27	22.18273536979247
2.28	22.2424379379058
2.29	22.30192142007101
2.3	22.361185957298922
2.31	22.420231689027222
2.32	22.479058753144017
2.33	22.537667286010944
2.34	22.596057422485824
2.35	22.654229295944916
2.36	22.712183038304747
2.37	22.76991878004355
2.38	22.82743665022229
2.39	22.884736776505306
2.4	22.941819285180582
2.41	22.99868430117966
2.42	23.055331948097155
2.43	23.11176234820996
2.44	23.167975622496055
2.45	23.22397189065305
2.46	23.279751271116314
2.47	23.335313881076836
2.48	23.39065983649875
2.49	23.445789252136557
2.5	23.50070224155203
2.51	23.555398917130848
2.52	23.609879390098897
2.53	23.66414377053832
2.54	23.718192167403313
2.55	23.772024688535552
2.56	23.825641440679473
2.57	23.8790425294972
2.58	23.93222805958326
2.59	23.985198134479038
2.6	24.03795285668698
2.61	24.09049232768458
2.62	24.142816647938076
2.63	24.194925916915988
2.64	24.24682023310236
2.65	24.298499694009845
2.66	24.349964396192505
2.67	24.401214435258467
2.68	24.452249905882322
2.69	24.503070901817328
2.7	24.55367751590742
2.71	24.604069840099047
2.72	24.65424796545275
2.73	24.704211982154636
2.74	24.75396197952758
2.75	24.803498046042336
2.76	24.852820269328387
2.77	24.901928736184672
2.78	24.95082353259012
2.79	24.99950474371404
2.8	25
5.	25


==> TikzGraphs/plot_variable_t.tikz <==
\begin{tikzpicture}
    \begin{axis}[
	width=12cm,
	height=9cm,
	grid=both,
	grid style={dotted,gray},
	legend cell align=left,
	legend style={font=\small},
	legend pos=south east,
	mark options={solid},
	mark size=3,
        xmin = 0,
        ymin = 0,
        xmax = 500,
        x filter/.code={\pgfmathparse{#1*100}\pgfmathresult},
	xlabel={Sum-rank weight $t$},
	ylabel={$\frac{1}{\ell}\log_q \card{ \S_{t}^{m, \eta, \ell, q}}$}
	]
   
    %Upper bound Sven,Julian
    \addplot[cyan!50!blue,line width = 1pt, densely dash dot] table[x=rho,y=UB] {./TikzGraphs/UBjulian_q=2_m=5_eta=5_l=100.txt};\addlegendentry{\cite[Thm 5]{puchinger2020generic}};


    % Upper bound Sven alternative
    \addplot[CornflowerBlue,line width = 1pt, dash dot dot] table[x=rho,y=UB] {./TikzGraphs/UBjulianAlt_q=2_m=5_eta=5_l=100.txt};\addlegendentry{Theorem \ref{thm:} }; 
    
    % Upper bound Integral
    \addplot[OrangeRed,line width = 1pt, densely dashed] table[x=rho,y=UB] {./TikzGraphs/UBmy5_q=2_m=5_eta=5_l=100.txt};\addlegendentry{Theorem \ref{thm: integral UB} using $C_1$};
    \addplot[JungleGreen,line width = 1pt, dotted] table[x=rho,y=UB] {./TikzGraphs/UBmy4_q=2_m=5_eta=5_l=100.txt};\addlegendentry{Theorem \ref{thm: integral UB} using $C_2$};

    
    % Upper bound entropy
    \addplot[black!40!red,line width = 1.5pt, loosely dotted] table[x=rho,y=UB] {./TikzGraphs/EntropyUB_q=2_m=5_eta=5.txt};\addlegendentry{Theorem \ref{thm:upperbound_sphere_saddlepoint}};

     %Exact value
    \addplot[orange!50!yellow,line width = 1pt, solid] table[x=rho,y=UB] {./TikzGraphs/Actual_q=2_m=5_eta=5_l=100.txt};\addlegendentry{Exact value};

    % Lower bound Saddle-Point
    \addplot[cyan!70!blue,line width = 1pt, loosely dashed] table[x=rho,y=UB]{./TikzGraphs/EntropyLB_q=2_m=5_eta=5_l=100_eps=001.txt};\addlegendentry{Theorem \ref{thm:upperbound_sphere_saddlepoint}};

    % Lower bounds
    \addplot[Green!70!white,line width = 0.5pt, solid] table[x=rho,y=UB] {./TikzGraphs/LBconvex_q=2_m=5_eta=5_l=100.txt};\addlegendentry{LB our convex?};
    \addplot[Green,line width = 1pt, densely dotted] table[x=rho,y=UB] {./TikzGraphs/LBmy_q=2_m=5_eta=5_l=100.txt};\addlegendentry{LB our convex?};
    
    \addplot[RedViolet,line width = 1pt, loosely dash dot] table[x=rho,y=UB] {./TikzGraphs/LBott_q=2_m=5_eta=5_l=100.txt};\addlegendentry{LB ott better};
	%\addplot[teal!90!blue,line width = 1pt] table[x=rho,y=UB] {EntropyUB_q=3_m=5_eta=7.txt};\addlegendentry{Sphere Packing Bound, Theorem \ref{thrm:SPB}};
	\end{axis}
\end{tikzpicture}
